Automatic Summarization of Student Course Feedback

Student course feedback is generated daily in both classrooms and online course discussion forums. Traditionally, instructors manually analyze these responses in a costly manner. In this work, we propose a new approach to summarizing student course feedback based on the integer linear programming (ILP) framework. Our approach allows different student responses to share co-occurrence statistics and alleviates sparsity issues. Experimental results on a student feedback corpus show that our approach outperforms a range of baselines in terms of both ROUGE scores and human evaluation.

==> matrix_example.txt <==
E:/project/AbstractPhraseSummarization/data/Engineer/matrix/exp5/
0.921661890688 	found the @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.911636235585 	i thought @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.926666329723 	to learn @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.982803632385 	wa interest @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.981518310279 	learn about @ i thought it was interesting that only 3 families of materials were mentioned .
1.10553508471 	i found @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
1.09436292548 	 i @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
0.960216497454 	 m @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.14887583172 	 s @ by the sounds of it , the grading has been chosen based on a method that will ensure students equal fairness and an opportunity to succeed
0.920107305408 	 s @ i ' m a little confused about the grading system still , but i will go home and figure it out
0.958512033393 	 s @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.11716060897 	the activ @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.03636955152 	i  @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
0.954081259153 	 but @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.10969346632 	i learn @ doing activities as a group was difficult the first day but it helped that we all knew each other
1.26959594051 	i learn @ i enjoy working in groups and learning from my peers
1.10344840275 	i learn @ i enjoy working with other people and doing hands on activities
1.07956818256 	i learn @ i like to work in groups not just listen to lectures
1.31407130066 	i learn @ value of learning via explanation - explaining to other people helps you to learn
1.11168171011 	i learn @ working in groups helps me learn better
0.918447666794 	the materi @ i learned about different materials and i learned that i ' m going to have to study hard for this class
0.952112203171 	to learn @ doing activities as a group was difficult the first day but it helped that we all knew each other
0.92253584257 	learn that @ doing activities as a group was difficult the first day but it helped that we all knew each other
0.936709774727 	learn that @ i enjoy working in groups and learning from my peers
1.01198358485 	learn that @ value of learning via explanation - explaining to other people helps you to learn
0.977033996268 	learn better @ i enjoy working in groups and learning from my peers
0.973809521293 	learn better @ value of learning via explanation - explaining to other people helps you to learn
0.994467405969 	learn about @ it was interesting to learn that diamonds are a good conductor
1.09968999175 	learn about @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
1.30616000314 	learn about @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.932039985132 	learn about @ i found the periodic table types of materials most interesting .
0.987778695826 	learn about @ compared to last semesters chemistry course , it was interesting to see how engineers will use the periodic table
1.05638957945 	learn about @ it was interesting to learn how bonding affects processing and properties
1.05953515142 	learn about @ i found it most interesting to learn that diamonds are good thermal insulator
0.931328169434 	learn about @ choosing the processing , material , bonding and properties for the motorcycle seat
0.980492204767 	learn about @ i found learning the different types of bonding most interesting in this class
1.04520972946 	learn about @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.934251153734 	 i @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.969124901139 	i found @ i thought that learning about the polymer was interesting , i never thought it would be used to make a bullet proof vest
1.17134408727 	type of @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
1.0039160485 	type of @ choosing the processing , material , bonding and properties for the motorcycle seat
0.90167841774 	found the @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.989117001403 	of materi @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
0.905609214279 	of materi @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.946972215884 	of materi @ choosing the processing , material , bonding and properties for the motorcycle seat
1.05617848237 	to learn @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.9147698415 	to learn @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.9179071274 	wa interest @ choosing the processing , material , bonding and properties for the motorcycle seat
0.911957775086 	wa interest @ i found learning the different types of bonding most interesting in this class
0.951829243343 	wa interest @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.939585272857 	the process @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
1.02792117338 	of bond @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
0.930806762801 	properti of @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
0.935424853412 	properti of @ choosing the processing , material , bonding and properties for the motorcycle seat
1.03229690046 	veri interest @ i thought that learning about the polymer was interesting , i never thought it would be used to make a bullet proof vest
0.916988499927 	 s @ being able to distinguish the types of bonds present and properties expected solely based on the name of the material
0.943519401783 	 s @ i understood everything , but i think many were confused by band gap
1.07281125841 	 s @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
1.17095470942 	the activ @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.976404311168 	the activ @ i didn ' t understand the thermal properties very well , especially because i couldn ' t read the labels on the graphs clearly .
0.932403748266 	  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.934256524673 	it  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
1.12835299491 	i  @ feels like an overviewing of things previously learned so it ' s not clear what kinds of questions you ' ll be asking to test comprehension .
0.950051379185 	activ  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.913579376847 	the materi @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.918095553262 	 m @ i was a little lost at the beginning of the lecture b and c it had been a while since i ' ve used common chemistry terms ( valance , cation , anion ) how do you know when something is covalent and van der wall versus just van der wall
1.02816786282 	 m @ feels like an overviewing of things previously learned so it ' s not clear what kinds of questions you ' ll be asking to test comprehension .
0.909446289567 	of materi @ being able to distinguish the types of bonds present and properties expected solely based on the name of the material
0.91015501183 	the graph @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.932148833359 	i found @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.926969520601 	 i @ i understood the concepts better after filling out the concept map ; it helps to see the information represented gradually
0.920040411707 	  @ i understood the concepts better after filling out the concept map ; it helps to see the information represented gradually
1.01961992414 	learn about @ i learned the types of bonds and how they are different ( composed and property )
0.926243755331 	in class @ the visual of bonding helped me understand the concepts and the examples like the diamond and gecko make the class more interesting
1.00450140865 	the materi @ the visual of bonding helped me understand the concepts and the examples like the diamond and gecko make the class more interesting
0.922043016378 	of materi @ i learned the types of bonds and how they are different ( composed and property )
0.936899868999 	i learn @ visual diagrams if the periodic table helped me learn this
1.0362709746 	i learn @ the visual of bonding helped me understand the concepts and the examples like the diamond and gecko make the class more interesting
0.928883338139 	type of @ the effects of atomic bonding on different material properties
1.03533438173 	type of @ i found the effect of bonding on temperature of processing to be interesting
1.01738974428 	properti of @ i thought it was interesting that the type of bond makes such a big difference in the temperature required to process different materials
0.941219986759 	learn about @ i thought it was interesting that the type of bond makes such a big difference in the temperature required to process different materials
1.04169042066 	learn about @ i found it interesting to learn how bags were made
0.918948833052 	the graph @ i didn ' t understand the attractive and repulsive force graphs from the third slide
0.931447548232 	the graph @ i think graphs and equations are hard to understand because i ' m unfamiliar with the terms and equations
0.952320086293 	 i @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
1.02657394549 	 t @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.984730370634 	  @ it ' s really important for me to write things down , adding notes to the slides , activities also help with this
0.964611778547 	the materi @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.955240017887 	easier to @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.972435567704 	the activ @ i figured out that i learn the best when we do the in - class activities and then work out the problems by table .
0.911945834773 	the activ @ metaphors like " the deeper the well , the more energy you need to pull someone out " help me a lot
0.907022821541 	the activ @ i learned , or rather remembered , that i find group activities to not be helpful at all .
0.926777823549 	the activ @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.907111459077 	to learn @ i ' m a very visual learner , but when there are too many pictures and not enough words , i become confused , as was the case with the graphs
1.14595804967 	to learn @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.966980506731 	to learn @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.936510827542 	don  @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.926137305779 	to understand @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.903795153961 	to understand @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.905507596128 	i learn @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.937188439009 	i learn @ i would prefer to learn more concepts with my time than spend 15 min on a 5 min " activity " .
0.953955053789 	i learn @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.919811657129 	i learn @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
1.16860483118 	learn about @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.946377464466 	hard to @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.937395389373 	hard to @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.913042097719 	learn that @ i figured out that i learn the best when we do the in - class activities and then work out the problems by table .
0.969695887139 	of materi @ you can grow silicon in different crystal structures ( 100 , 111 , 110 ) and this dictate the properties and type of transistor you can build
0.988404773008 	properti of @ you can grow silicon in different crystal structures ( 100 , 111 , 110 ) and this dictate the properties and type of transistor you can build
0.93382979549 	learn about @ i thought it was interesting that shape metal alloys were used in nuclear submarines to protect the people from themselves with the water
1.11498984124 	  @ i was a little confused on the exact difference between different crystal systems ( monoclinic , etc )
1.11811646803 	  @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.908549814827 	activ  @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.900598904972 	the activ @ unit cell transformation pictures in 1st activity , 2nd activity ( characteristics ) # of atomic radii along touch directions with in unice cell
0.979400204076 	 and @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.95629522614 	 i @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.03574231993 	 m @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.0825082482 	 t @ i learned that i don t learn very well when the lecture begings to talk and teach at a very fast pace
0.95621422726 	i learn @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.05820025812 	the activ @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.11039315355 	i  @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
0.909926125077 	 but @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
0.949850746788 	 s @ black smiths put hot metal in water to harden it , not just cool it
0.929276103436 	 s @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
0.989194538864 	 s @ it was interesting to understand how to find apf and fd from last weeks class
1.01939111194 	  @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
0.940329344092 	 i @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
0.986374218216 	the activ @ it was interesting to understand how to find apf and fd from last weeks class
1.04724667481 	  @ still confused on solving fcc , bcc , etc .
1.11065664991 	  @ unit cell calculations related to a , r , etc .
1.04554238952 	  @ unit cell directions - how they indexed - confused on how to find new origin
1.14536704419 	  @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
0.934416161471 	  @ although interesting i think the calculation of the unit cell directions ( drawing and indexing ) needed to be explained a little more
0.988027245451 	 i @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
0.921783550687 	the activ @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
1.042095511 	unit cell @ i think that trying to find the directions is confusing because i do not understand how to move the origin then find the direction
0.90160122 	to learn @ i learned that i really hate spending about 60 % at class each day relearning what we already know what was told to us 2 days prior , or what was told to us twice or thrice already in the same class
1.03323302948 	unit cell @ i liked learning about and drawing the planes , its really fun and i found it interesting
0.938277994961 	learn about @ drawing the planes and figuring out how the planes touch is very confusing and hard to conceptualize
1.15503560299 	unit cell @ i ' m still confused about packing density and learning about the planar density , i ' m not sure about how to do the calculations
0.943185248454 	unit cell @ drawing the planes and figuring out how the planes touch is very confusing and hard to conceptualize
0.920736094896 	  @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
0.925320512004 	i learn @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
1.02261755443 	the activ @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
0.97379910609 	type of @ the effects of defects on the properties on the metals were interesting
0.942868488497 	i found @ the most interesting part was discussing different aspects of solubility and how metals actually in some cases can become " saturated " with other solute particles
1.13893887003 	learn about @ it was interesting to learn the new terminology , it helps me feel prepared for exam and future reference of the terms
0.961832526398 	type of @ the most confusing point for me was the activity on effects of defects on materials properties
0.965991696131 	 s @ a slow rate , the class in doing a disservice to those who want to learn and are actually willing to put in their own effort to ensure leering should the class move at a too rapid p ? .
0.95878525311 	 s @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.947303363387 	 s @ now , i realize i ' m not as prepared for the test as i thought i ' d be
0.956743383232 	 s @ after reviewing the graded homework i thought i knew the stuff , but now i ' m not sure
1.01419879089 	  @ now , i realize i ' m not as prepared for the test as i thought i ' d be
1.26925325465 	  @ as it is , we learn maybe 1 and 3 of what we could in the valuable class time we are paying for and spend the other 2 and 3 of the time relearning , reviewing and relearning yet again what we were just taught !
0.945118801878 	 i @ after reviewing the graded homework i thought i knew the stuff , but now i ' m not sure
0.935645028223 	it  @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.911733893914 	it  @ giving the primer to this lecture as last week ' s homework helped me understand better
1.08474281779 	 m @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.0045802594 	a lot @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.34857449587 	i learn @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.98323799473 	i learn @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.912004982378 	i learn @ real life examples are easier to understand when learning a subject
1.14186245727 	i  @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.03028780348 	to learn @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
1.06499697795 	to learn @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.14428141673 	learn that @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.905473534465 	learn better @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.959344604675 	 but @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.02375848288 	it help @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.940742174635 	 i @ the most interesting thing i found was how stress - strain affect the atoms of the materials
1.09043889906 	learn about @ the most interesting thing i found was how stress - strain affect the atoms of the materials
1.29066040788 	  @ the % el and % reduction area topics were the muddiest and i feel very confused about these topics
1.04907259739 	  @ very little was confusing but if i must say , the most confusing thing was the graph on the tensile test concept map ( need more explanation of what everything means )
0.902055955759 	strain curv @ no problems except for the specific equations used to determine properties from the stress - strain graph
0.901313074729 	vs  @ no problems except for the specific equations used to determine properties from the stress - strain graph
0.939421430928 	the activ @ i understand concepts better when we do in class activities and demonstrations like the paper clip
0.985617723142 	i learn @ working with others is a better method of learning than listening to lectures
0.984623998925 	i learn @ learned about tension by listening to lecture and doing activities
0.956348404745 	learn about @ i think the stress - strain curves are interesting , i just wish they were explained a little more
0.970214057883 	the activ @ there ' s quite a bit of stuff we learned today but not too much was confusing .
0.936114398655 	it  @ i wish there were more activities , but i know that ' s hard to get a lot of them in
0.985651725633 	the activ @ i wish there were more activities , but i know that ' s hard to get a lot of them in
0.915082585231 	to learn @ i wish there were more activities , but i know that ' s hard to get a lot of them in
0.952197274475 	type of @ the types covered in the activity " bulk diffusion " " grain boundary diffusion " etc .
0.946260261842 	 m @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
0.932238941808 	 s @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
0.991540051978 	i  @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
0.945541799044 	type of @ the difference between hot and cold working a metal and its effects on the crystal structure of a metal
0.961440391641 	learn about @ i really was interested in how different product ( i - beams , bike gears , etc . )
0.948947846179 	relat to @ the strengthening methods and deformation process was a little bit muddy when it come to relating different types to real world products
0.922723811183 	  @ adding a metal ( pb ) with high melting point to metal ( sn ) with low melting point , it produces an even lower melting point .
0.937109232495 	 i @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.967932504057 	 s @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
1.14563074931 	 t @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
1.17575355883 	 t @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.964049021076 	  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.96485829015 	  @ labeling 2 phase regions of a phase diagram was very muddy and went by way too quickly , needs more explanation
1.03978772355 	  @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.921748203572 	activ  @ labeling 2 phase regions of a phase diagram was very muddy and went by way too quickly , needs more explanation
0.994264358634 	don  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
1.04178488871 	don  @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.969124856163 	the graph @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.968644489094 	the graph @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.918205775086 	i don @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.921171722603 	i  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.904727674831 	i learn @ class activities graphs help me understand the material better
1.00239918056 	i learn @ explaining to other people helps me learn
0.940862514706 	activ  @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.984232050437 	  @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.9232315514 	learn that @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.90364076681 	i  @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.950089731372 	i  @ the first test was a very fair assessment of what we ' ve been learning


==> mc_example.txt <==
E:/project/AbstractPhraseSummarization/data/matrix/exp5/
0.926577370451 	found the @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.914060576069 	of materi @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.910258862351 	i thought @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
0.903296905057 	to learn @ finding out what we will learn in this class was interesting to me
0.930157900518 	to learn @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
1.00182568173 	wa interest @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
1.00736142746 	learn about @ i thought it was interesting that only 3 families of materials were mentioned .
1.07718964639 	i found @ the most interesting thing in today ' s class was learning about the grading scale because i have never heard of a normalized grading scale , and i like the fairness of it
1.11136175961 	 i @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
0.965440512731 	 m @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.11017908345 	 s @ by the sounds of it , the grading has been chosen based on a method that will ensure students equal fairness and an opportunity to succeed
0.91595188399 	 s @ i ' m a little confused about the grading system still , but i will go home and figure it out
0.942285793239 	 s @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
0.915893093055 	the activ @ difference between extrusion and wire - drawing on " parts of a bike " activity
1.131311118 	the activ @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.03367112302 	i  @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
0.977500472515 	 but @ nothing presented was confusing , material that was given on the pre - test was confusing ( need to learn those topics )
1.08160843794 	i learn @ doing activities as a group was difficult the first day but it helped that we all knew each other
1.27242806975 	i learn @ i enjoy working in groups and learning from my peers
1.10692966916 	i learn @ i enjoy working with other people and doing hands on activities
1.10367726263 	i learn @ i like to work in groups not just listen to lectures
1.33821420373 	i learn @ value of learning via explanation - explaining to other people helps you to learn
1.11680947883 	i learn @ working in groups helps me learn better
0.957943911397 	the materi @ i learned about different materials and i learned that i ' m going to have to study hard for this class
0.945482245661 	learn well @ i enjoy working in groups and learning from my peers
0.95050948925 	learn well @ value of learning via explanation - explaining to other people helps you to learn
0.987091802835 	to learn @ doing activities as a group was difficult the first day but it helped that we all knew each other
0.90946928344 	to learn @ i learned about different materials and i learned that i ' m going to have to study hard for this class
0.93344131638 	learn that @ doing activities as a group was difficult the first day but it helped that we all knew each other
0.978867495856 	learn that @ i enjoy working in groups and learning from my peers
1.07267812723 	learn that @ value of learning via explanation - explaining to other people helps you to learn
1.0141620581 	learn better @ i enjoy working in groups and learning from my peers
0.917501238687 	learn better @ i like to work in groups not just listen to lectures
1.0287087415 	learn better @ value of learning via explanation - explaining to other people helps you to learn
1.01459201682 	learn about @ it was interesting to learn that diamonds are a good conductor
1.08062147868 	learn about @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
1.29054670169 	learn about @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.934753587541 	learn about @ i found the periodic table types of materials most interesting .
0.968771577156 	learn about @ compared to last semesters chemistry course , it was interesting to see how engineers will use the periodic table
1.06508238272 	learn about @ it was interesting to learn how bonding affects processing and properties
1.05916881943 	learn about @ i found it most interesting to learn that diamonds are good thermal insulator
0.932684384811 	learn about @ choosing the processing , material , bonding and properties for the motorcycle seat
0.999912024999 	learn about @ i found learning the different types of bonding most interesting in this class
1.03608537894 	learn about @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.940063184914 	 i @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.961820084677 	i found @ i thought that learning about the polymer was interesting , i never thought it would be used to make a bullet proof vest
1.17852829721 	type of @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
1.02782092437 	type of @ choosing the processing , material , bonding and properties for the motorcycle seat
0.907847843887 	found the @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.993647403904 	of materi @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
0.911874941261 	of materi @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.914145820567 	of materi @ it was interesting to learn how bonding affects processing and properties
0.993537381418 	of materi @ choosing the processing , material , bonding and properties for the motorcycle seat
0.905706970562 	of materi @ i found learning the different types of bonding most interesting in this class
1.06360299646 	to learn @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
0.905140624137 	to learn @ compared to last semesters chemistry course , it was interesting to see how engineers will use the periodic table
0.950250852977 	to learn @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.911672964817 	wa interest @ i found the periodic table types of materials most interesting .
0.931202807514 	wa interest @ i found it most interesting to learn that diamonds are good thermal insulator
0.928918855178 	wa interest @ choosing the processing , material , bonding and properties for the motorcycle seat
0.951520983539 	wa interest @ i found learning the different types of bonding most interesting in this class
0.959675842879 	wa interest @ i found it interesting to apply chemical bonding to parts of a motorcycle .
0.945175729984 	the process @ i found all the different bonds and their characteristic very interesting and in the activity i thought it was interesting to figure out what a motorcycle was made of
1.09700777525 	of bond @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
0.93047197478 	properti of @ i thought it was interesting to actually see the way kevlar is made to see the secondary hydrogen bonding , because the show last night talked about the strength of kevlar
1.02762264607 	properti of @ choosing the processing , material , bonding and properties for the motorcycle seat
1.0645197349 	veri interest @ i thought that learning about the polymer was interesting , i never thought it would be used to make a bullet proof vest
0.916304459818 	 s @ being able to distinguish the types of bonds present and properties expected solely based on the name of the material
0.979820459488 	 s @ i understood everything , but i think many were confused by band gap
1.05514665326 	 s @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
1.16919712091 	the activ @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.965698374761 	the activ @ i didn ' t understand the thermal properties very well , especially because i couldn ' t read the labels on the graphs clearly .
0.93704363642 	  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.935131772515 	it  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
1.1402849484 	i  @ feels like an overviewing of things previously learned so it ' s not clear what kinds of questions you ' ll be asking to test comprehension .
0.954745494562 	activ  @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.901697758528 	the materi @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.916270062385 	 m @ i was a little lost at the beginning of the lecture b and c it had been a while since i ' ve used common chemistry terms ( valance , cation , anion ) how do you know when something is covalent and van der wall versus just van der wall
1.03745701086 	 m @ feels like an overviewing of things previously learned so it ' s not clear what kinds of questions you ' ll be asking to test comprehension .
0.929392630388 	of materi @ being able to distinguish the types of bonds present and properties expected solely based on the name of the material
0.922134144788 	the graph @ the worksheets are hard to read , and i think that there needs to be more explanation when talking about bonding and what type of materials have what type of bonding
0.929107999869 	 i @ i understood the concepts better after filling out the concept map ; it helps to see the information represented gradually
0.943085542326 	  @ i understood the concepts better after filling out the concept map ; it helps to see the information represented gradually
0.939441029117 	properti of @ i learned the types of bonds and how they are different ( composed and property )
1.02099722957 	learn about @ i learned the types of bonds and how they are different ( composed and property )
0.919838234481 	learn better @ i learned that working in a group can help learn a topic faster
0.958142598781 	in class @ doing activities in the class with teacher is good for learning
0.985971280369 	the materi @ the visual of bonding helped me understand the concepts and the examples like the diamond and gecko make the class more interesting
0.955489807145 	of materi @ i learned the types of bonds and how they are different ( composed and property )
0.917191739081 	of materi @ i learned about the different bonds and how they affect the properties of many materials
0.906292952852 	understand the @ i understood the concepts better after filling out the concept map ; it helps to see the information represented gradually
0.95568115363 	i learn @ visual diagrams if the periodic table helped me learn this
1.00606258668 	i learn @ the visual of bonding helped me understand the concepts and the examples like the diamond and gecko make the class more interesting
0.910843638218 	i learn @ i like learning about the microscopic explanation for the microscopic properties , especially , i liked learning about bond strengths
0.956550685926 	type of @ the effects of atomic bonding on different material properties
0.901304679738 	type of @ effect of bonding on temp of processing
1.06607720181 	type of @ i found the effect of bonding on temperature of processing to be interesting
0.913654514383 	wa interest @ i found it interesting to learn how bags were made
1.04895832365 	properti of @ i thought it was interesting that the type of bond makes such a big difference in the temperature required to process different materials
0.919420495937 	learn about @ i thought it was interesting that the type of bond makes such a big difference in the temperature required to process different materials
1.0523245698 	learn about @ i found it interesting to learn how bags were made
0.977768165699 	the graph @ i didn ' t understand the attractive and repulsive force graphs from the third slide
0.978060099628 	the graph @ i think graphs and equations are hard to understand because i ' m unfamiliar with the terms and equations
0.997256802944 	 i @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
1.00196308993 	 t @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.918068062786 	  @ metaphors like " the deeper the well , the more energy you need to pull someone out " help me a lot
0.981293045338 	  @ it ' s really important for me to write things down , adding notes to the slides , activities also help with this
0.905491266762 	activ  @ i learned , or rather remembered , that i find group activities to not be helpful at all .
0.925105559606 	activ ar @ i learned , or rather remembered , that i find group activities to not be helpful at all .
0.913645520532 	in class @ i figured out that i learn the best when we do the in - class activities and then work out the problems by table .
0.961142801573 	the materi @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.97063922372 	easier to @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
1.00430765617 	the activ @ i figured out that i learn the best when we do the in - class activities and then work out the problems by table .
0.924823765752 	the activ @ metaphors like " the deeper the well , the more energy you need to pull someone out " help me a lot
0.927810151796 	the activ @ i learned , or rather remembered , that i find group activities to not be helpful at all .
0.922062195845 	the activ @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.911009534562 	to learn @ i ' m a very visual learner , but when there are too many pictures and not enough words , i become confused , as was the case with the graphs
1.196542505 	to learn @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.990807384043 	to learn @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.955244978316 	don  @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.901246227712 	to understand @ i catch myself listening to the clanking of the machine next door frequently and it ' s hard to follow the professor when he is writing and pointing something out on board if he is blocking what he is doing ( with his body )
0.90579864288 	to understand @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.912116590612 	i learn @ i would prefer to learn more concepts with my time than spend 15 min on a 5 min " activity " .
0.940095797905 	i learn @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
1.18547921643 	learn about @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.971139537416 	hard to @ lectures are interesting and stimulating when they ' re on new material , but reworking the same in activities does not help me in the slightest .
0.955061121665 	hard to @ graphs make it easier to understand concepts that i already know on conceptual level , but don ' t know why something works
0.924441563417 	learn that @ i figured out that i learn the best when we do the in - class activities and then work out the problems by table .
0.918986081153 	learn that @ i learned , or rather remembered , that i find group activities to not be helpful at all .
0.925652881058 	 s @ it was interesting to bring in history ( napoleon ) to class .
1.00016737979 	of materi @ you can grow silicon in different crystal structures ( 100 , 111 , 110 ) and this dictate the properties and type of transistor you can build
1.03038805997 	properti of @ you can grow silicon in different crystal structures ( 100 , 111 , 110 ) and this dictate the properties and type of transistor you can build
0.902084542942 	learn about @ i thought it was interesting that shape metal alloys were used in nuclear submarines to protect the people from themselves with the water
1.15447170554 	  @ i was a little confused on the exact difference between different crystal systems ( monoclinic , etc )
1.11282715948 	  @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.956997529634 	activ  @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.918488453028 	the activ @ unit cell transformation pictures in 1st activity , 2nd activity ( characteristics ) # of atomic radii along touch directions with in unice cell
0.918553129559 	the activ @ the processing on the first class activity were very confusing
0.97988431152 	 and @ i ' m still confused on the processing method of materials ( like in the activity we did today )
0.982347962837 	 i @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.05667294379 	 m @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.07922922848 	 t @ i learned that i don t learn very well when the lecture begings to talk and teach at a very fast pace
0.951078016911 	i learn @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.08908644401 	the activ @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
1.12642082637 	i  @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
0.911506923417 	 but @ i feel like the slideshows contain a lot of information that i will need to review them multiple times to learn the information
0.948260780921 	 s @ black smiths put hot metal in water to harden it , not just cool it
0.913213342997 	 s @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
1.01156881382 	 s @ it was interesting to understand how to find apf and fd from last weeks class
1.03250834595 	  @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
0.918986387509 	  @ it was interesting to understand how to find apf and fd from last weeks class
0.937229584775 	 i @ i found the activities interesting because i feel i understand the concept of the structure of unit cells
0.907664947105 	 i @ it was interesting to understand how to find apf and fd from last weeks class
0.909101099147 	it  @ it was interesting to understand how to find apf and fd from last weeks class
0.987873067242 	the activ @ it was interesting to understand how to find apf and fd from last weeks class
1.04071470593 	  @ still confused on solving fcc , bcc , etc .
1.15837522731 	  @ unit cell calculations related to a , r , etc .
1.0798928201 	  @ unit cell directions - how they indexed - confused on how to find new origin
1.15592227012 	  @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
0.926307681298 	  @ although interesting i think the calculation of the unit cell directions ( drawing and indexing ) needed to be explained a little more
1.0290056719 	 i @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
0.911908020335 	 i @ although interesting i think the calculation of the unit cell directions ( drawing and indexing ) needed to be explained a little more
0.91238159178 	activ  @ i still don ' t understand the [ 1 , 1 , 1 ] or [ 0 , 1 , 0 ] and all of the x , y and z axes , please explain !
0.925416753019 	activ  @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
0.906540589861 	activ  @ although interesting i think the calculation of the unit cell directions ( drawing and indexing ) needed to be explained a little more
0.944685247064 	the activ @ there were a few points ( such as unit cell direction , how they are indexed ) that i wasn ' t sure on .
1.02420942202 	unit cell @ i think that trying to find the directions is confusing because i do not understand how to move the origin then find the direction
0.916749402724 	to learn @ i learned that i really hate spending about 60 % at class each day relearning what we already know what was told to us 2 days prior , or what was told to us twice or thrice already in the same class
1.02669351337 	unit cell @ i liked learning about and drawing the planes , its really fun and i found it interesting
0.934635248749 	learn about @ drawing the planes and figuring out how the planes touch is very confusing and hard to conceptualize
1.17980156027 	unit cell @ i ' m still confused about packing density and learning about the planar density , i ' m not sure about how to do the calculations
0.937626204306 	unit cell @ why we were talking about packing densities along non - touching planes .
0.901219011539 	unit cell @ drawing the planes and figuring out how the planes touch is very confusing and hard to conceptualize
0.905498162523 	the unit @ i ' m still confused about packing density and learning about the planar density , i ' m not sure about how to do the calculations
0.953872516296 	  @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
0.917125937321 	i learn @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
0.908838160963 	i learn @ can ' t learn when i can ' t see what ' s going on the board
1.0408954768 	the activ @ i like the drawing activities , i find them very helpful when it comes to learning about the materials
1.00607517962 	type of @ the effects of defects on the properties on the metals were interesting
0.939640988434 	i found @ the most interesting part was discussing different aspects of solubility and how metals actually in some cases can become " saturated " with other solute particles
1.13086327096 	learn about @ it was interesting to learn the new terminology , it helps me feel prepared for exam and future reference of the terms
0.987525343625 	type of @ the most confusing point for me was the activity on effects of defects on materials properties
0.936469268511 	 s @ a slow rate , the class in doing a disservice to those who want to learn and are actually willing to put in their own effort to ensure leering should the class move at a too rapid p ? .
0.94077804224 	 s @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.968477180248 	 s @ now , i realize i ' m not as prepared for the test as i thought i ' d be
0.952187474347 	 s @ after reviewing the graded homework i thought i knew the stuff , but now i ' m not sure
1.09297821665 	  @ now , i realize i ' m not as prepared for the test as i thought i ' d be
1.25171299564 	  @ as it is , we learn maybe 1 and 3 of what we could in the valuable class time we are paying for and spend the other 2 and 3 of the time relearning , reviewing and relearning yet again what we were just taught !
0.955731732845 	in class @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.966124305586 	 i @ after reviewing the graded homework i thought i knew the stuff , but now i ' m not sure
0.927124345004 	it  @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.914034499225 	it  @ giving the primer to this lecture as last week ' s homework helped me understand better
1.08385354883 	 m @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.99624248178 	a lot @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.32703728122 	i learn @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.97951098579 	i learn @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.904908777249 	i learn @ real life examples are easier to understand when learning a subject
0.945289313698 	learn well @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
1.12908000606 	i  @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.02928795082 	to learn @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
1.07997364307 	to learn @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.20829657926 	learn that @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.905805947352 	learn better @ after looking over the material and activities in the power points and seeing my homework returned , i ' m very worried about the first test to come .
0.950184251564 	 but @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
1.05514800895 	it help @ in the beginning of the semester , when i had a printed copy of the notes before the next lecture and i reviewed them before the lecture , i understood the material much better
0.974138360151 	 i @ the most interesting thing i found was how stress - strain affect the atoms of the materials
0.922896186191 	i thought @ the most interesting thing i found was how stress - strain affect the atoms of the materials
0.921363318509 	wa interest @ the most interesting thing i found was how stress - strain affect the atoms of the materials
1.11149041279 	learn about @ the most interesting thing i found was how stress - strain affect the atoms of the materials
0.932727950522 	learn about @ the stress - strain curve was cool , and work hardening
0.910988273193 	veri interest @ to me , i originally thought that the more deformation , material has , the weaker it would be
1.28060229535 	  @ the % el and % reduction area topics were the muddiest and i feel very confused about these topics
1.03144897554 	  @ very little was confusing but if i must say , the most confusing thing was the graph on the tensile test concept map ( need more explanation of what everything means )
0.999886752003 	strain curv @ no problems except for the specific equations used to determine properties from the stress - strain graph
0.909938169039 	vs  @ no problems except for the specific equations used to determine properties from the stress - strain graph
0.954566411395 	the activ @ i understand concepts better when we do in class activities and demonstrations like the paper clip
1.00395804691 	i learn @ working with others is a better method of learning than listening to lectures
1.03002593448 	i learn @ learned about tension by listening to lecture and doing activities
0.924083095809 	learn that @ i learn best when working on activities with a group and discussing results
0.988286896888 	learn about @ i think the stress - strain curves are interesting , i just wish they were explained a little more
0.902269256773 	learn better @ i learn best when working on activities with a group and discussing results
1.01234600969 	the activ @ there ' s quite a bit of stuff we learned today but not too much was confusing .
0.963358870354 	it  @ i wish there were more activities , but i know that ' s hard to get a lot of them in
1.01912067452 	the activ @ i wish there were more activities , but i know that ' s hard to get a lot of them in
0.932844475767 	to learn @ i wish there were more activities , but i know that ' s hard to get a lot of them in
0.933781538363 	 s @ everything , too brief due to review , o well i ' ll just read
0.923840784505 	 s @ the types covered in the activity " bulk diffusion " " grain boundary diffusion " etc .
1.03999083605 	type of @ the types covered in the activity " bulk diffusion " " grain boundary diffusion " etc .
0.967244228435 	 m @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
0.939937687097 	 s @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
1.00032467973 	i  @ we have gone through a lot of material and i don ' t know how much detail we need to know for the test .
0.932015251053 	type of @ the difference between hot and cold working a metal and its effects on the crystal structure of a metal
0.978034035345 	learn about @ i really was interested in how different product ( i - beams , bike gears , etc . )
1.01762307244 	relat to @ the strengthening methods and deformation process was a little bit muddy when it come to relating different types to real world products
0.900564954042 	the materi @ i learn by hand on materials and being told things in bullet points about hands on materials .
0.923304138448 	  @ adding a metal ( pb ) with high melting point to metal ( sn ) with low melting point , it produces an even lower melting point .
0.960122137675 	 i @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.958390274605 	 s @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
1.13324711217 	 t @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
1.17048998701 	 t @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.968152454458 	  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.959200582672 	  @ labeling 2 phase regions of a phase diagram was very muddy and went by way too quickly , needs more explanation
1.05058037267 	  @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.918188531601 	phase diagram @ the naming system for the 2 phase regions .
0.931270985379 	phase diagram @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.946342493575 	activ  @ labeling 2 phase regions of a phase diagram was very muddy and went by way too quickly , needs more explanation
0.996064454999 	don  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
1.03717735231 	don  @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.948350240275 	the graph @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.954095401137 	the graph @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.914942964437 	i don @ i understand the pb - sn one , but the hf - v graph was extremely complicated and i did not understand it
0.939553198026 	i  @ the ht vs . v phase diagram , i had no idea what was going on , thanks to the multitude of intersecting lines regions
0.90494980175 	i learn @ continue to learn that activities are useful
1.03164031265 	i learn @ explaining to other people helps me learn
0.951394440222 	activ  @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
1.01928437271 	  @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.927497700603 	to learn @ sometime i prefer to work independently ( think through it , on my own time )
0.94066233116 	learn that @ i actively learned the first word of that sentence if you really wanted me to learn about how i learn you ' d make me to create my own reflection sheet
0.979479923115 	i  @ the first test was a very fair assessment of what we ' ve been learning

